Probabilistic Parity Shaping for Linear Codes

Linear layered probabilistic shaping (LLPS) is proposed, an architecture for linear codes to efficiently encode to shaped code words. In the previously proposed probabilistic amplitude shaping (PAS) architecture, a distribution matcher (DM) maps information bits to shaped bits, which are then systematically encoded by appending uniformly distributed parity bits. LLPS extends PAS by probabilistic parity shaping (PPS), which uses a syndrome DM to calculate shaped parity bits. LLPS enables the transmission with any desired distribution using linear codes, furthermore, by LLPS, a given linear code with rate $R_\text{fec}$ can be operated at any rate $R\leq R_\text{fec}$ by changing the distribution. LLPS is used with an LDPC code for dirty paper coding against an interfering BPSK signal, improving the energy efficiency by 0.8 dB.

==> data/coded_results_dpc1.txt <==
snr fer ber
1 9.107143e-01 1.023742e-01 
1.200000e+00 9.272727e-01 1.004993e-01 
1.400000e+00 8.500000e-01 8.472222e-02 
1.600000e+00 6.455696e-01 6.090573e-02 
1.800000e+00 5.425532e-01 4.773130e-02 
2 3.722628e-01 3.239051e-02 
2.200000e+00 2.015810e-01 1.719517e-02 
2.400000e+00 1.078224e-01 9.115334e-03 
2.600000e+00 5.937136e-02 5.021475e-03 
2.800000e+00 2.610031e-02 2.069376e-03 
3 1.321586e-02 1.001692e-03 
3.2 3.55e-03 2.49e-04

==> data/coded_results_dpc_fake.txt <==
snr fer ber frames 
1 8.611111e-01 9.143519e-02 
1.200000e+00 6.078431e-01 5.329026e-02 
1.400000e+00 5.535714e-01 4.266437e-02 
1.600000e+00 3.100000e-01 2.642045e-02 
1.800000e+00 2.924528e-01 2.404052e-02 
2 1.119134e-01 9.428673e-03 
2.200000e+00 6.638116e-02 5.464847e-03 
2.400000e+00 2.859779e-02 2.384896e-03 
2.600000e+00 1.512195e-02 1.160846e-03 
2.800000e+00 4.661654e-03 3.513044e-04 
3 2.253890e-03 1.571857e-04 


==> data/coded_results_dpc_fake1.txt <==
snr fer ber frames 
1 8.750000e-01 9.497317e-02 
1.200000e+00 9.545455e-01 9.581612e-02 
1.400000e+00 7.241379e-01 6.716954e-02 
1.600000e+00 4.468085e-01 3.916828e-02 
1.800000e+00 4.117647e-01 3.771168e-02 
2 3.134328e-01 2.925712e-02 
2.200000e+00 1.578947e-01 1.332166e-02 
2.400000e+00 1.213873e-01 1.052614e-02 
2.600000e+00 3.500000e-02 2.711490e-03 
2.800000e+00 1.652242e-02 1.279266e-03 
3 5.315110e-03 4.398100e-04 
3.200000e+00 2.800747e-03 1.977800e-04 

==> data/coded_results_ifree.txt <==
snr fer ber frames 
1 4.558824e-01 3.826872e-02 
1.200000e+00 1.845238e-01 1.524170e-02 
1.400000e+00 8.310992e-02 6.517081e-03 
1.600000e+00 3.429204e-02 2.416658e-03 
1.800000e+00 8.414767e-03 5.202678e-04 
2 2.653428e-03 1.598412e-04 

==> data/coded_results_ifree1.txt <==
snr fer ber frames
1 2.307692e-01 1.563678e-02 
1.200000e+00 7.623318e-02 5.192763e-03 
1.400000e+00 1.541717e-02 9.375945e-04 
1.600000e+00 3.202512e-03 1.821145e-04 
1.800000e+00 6.206796e-04 3.058394e-05 
2 5.999940e-05 2.317685e-06 
2.200000e+00 9.999900e-06 3.558992e-07 


==> data/coded_results_ref.txt <==
snr fer ber frames 
1 1 1.503238e-01 
1.200000e+00 1 1.528592e-01 
1.400000e+00 1 1.398155e-01 
1.600000e+00 1 1.436645e-01 
1.800000e+00 1 1.288795e-01 
2 9.687500e-01 1.202947e-01 
2.200000e+00 9.393939e-01 1.073806e-01 
2.400000e+00 9.393939e-01 9.765266e-02 
2.600000e+00 7.948718e-01 7.976399e-02 
2.800000e+00 6.595745e-01 6.628788e-02 
3 5.636364e-01 5.010331e-02 
3.200000e+00 4.843750e-01 4.372337e-02 
3.400000e+00 2.123288e-01 1.810917e-02 
3.600000e+00 1.244980e-01 1.131039e-02 
3.800000e+00 6.681034e-02 5.802230e-03 
4 3.579677e-02 2.910893e-03 
4.200000e+00 2.439024e-02 1.886489e-03 
4.400000e+00 6.327822e-03 5.296381e-04 
4.600000e+00 2.595011e-03 1.847011e-04 
4.800000e+00 1.001486e-03 7.516652e-05 

==> data/coded_results_ref1.txt <==
snr fer ber
1 1 1.328125e-01 
1.200000e+00 1 1.305164e-01 
1.400000e+00 1 1.211918e-01 
1.600000e+00 1 1.099630e-01 
1.800000e+00 8.378378e-01 8.506944e-02 
2 7.948718e-01 8.155271e-02 
2.200000e+00 6.739130e-01 6.174517e-02 
2.400000e+00 6.326531e-01 5.334113e-02 
2.600000e+00 4.189189e-01 3.757273e-02 
2.800000e+00 2.924528e-01 2.239747e-02 
3 1.448598e-01 1.109002e-02 
3.200000e+00 8.908046e-02 6.680037e-03 
3.400000e+00 5.709024e-02 4.559290e-03 
3.600000e+00 2.215868e-02 1.528870e-03 
3.800000e+00 1.174687e-02 8.233206e-04 
4 2.994590e-03 1.921931e-04 
4.200000e+00 1.063173e-03 6.585290e-05

==> data/rates.txt <==
snr r_cap r_biawgn r_biawgn_int r_dpc 
-3 2.930520e-01 2.910364e-01 2.578465e-01 2.787807e-01 
-2.900000e+00 2.986399e-01 2.964794e-01 2.621070e-01 2.835759e-01 
-2.800000e+00 3.043135e-01 3.019983e-01 2.664086e-01 2.884173e-01 
-2.700000e+00 3.100735e-01 3.075933e-01 2.707507e-01 2.933039e-01 
-2.600000e+00 3.159204e-01 3.132643e-01 2.751327e-01 2.982348e-01 
-2.500000e+00 3.218548e-01 3.190112e-01 2.795540e-01 3.032087e-01 
-2.400000e+00 3.278774e-01 3.248339e-01 2.840140e-01 3.082245e-01 
-2.300000e+00 3.339886e-01 3.307322e-01 2.885118e-01 3.132811e-01 
-2.200000e+00 3.401890e-01 3.367061e-01 2.930467e-01 3.183770e-01 
-2.100000e+00 3.464791e-01 3.427550e-01 2.976181e-01 3.235111e-01 
-2 3.528595e-01 3.488788e-01 3.022250e-01 3.286818e-01 
-1.900000e+00 3.593306e-01 3.550770e-01 3.068667e-01 3.338878e-01 
-1.800000e+00 3.658929e-01 3.613491e-01 3.115423e-01 3.391276e-01 
-1.700000e+00 3.725468e-01 3.676947e-01 3.162508e-01 3.443996e-01 
-1.600000e+00 3.792927e-01 3.741131e-01 3.209914e-01 3.497021e-01 
-1.500000e+00 3.861311e-01 3.806037e-01 3.257631e-01 3.550337e-01 
-1.400000e+00 3.930623e-01 3.871657e-01 3.305648e-01 3.603926e-01 
-1.300000e+00 4.000866e-01 3.937984e-01 3.353957e-01 3.657770e-01 
-1.200000e+00 4.072045e-01 4.005008e-01 3.402547e-01 3.711852e-01 
-1.100000e+00 4.144162e-01 4.072721e-01 3.451406e-01 3.766154e-01 
-1 4.217219e-01 4.141111e-01 3.500525e-01 3.820658e-01 
-9.000000e-01 4.291220e-01 4.210167e-01 3.549892e-01 3.875344e-01 
-8.000000e-01 4.366167e-01 4.279879e-01 3.599495e-01 3.930195e-01 
-7.000000e-01 4.442062e-01 4.350233e-01 3.649323e-01 3.985189e-01 
-6.000000e-01 4.518907e-01 4.421215e-01 3.699365e-01 4.040309e-01 
-5.000000e-01 4.596704e-01 4.492811e-01 3.749609e-01 4.095535e-01 
-4.000000e-01 4.675454e-01 4.565006e-01 3.800041e-01 4.150846e-01 
-3.000000e-01 4.755157e-01 4.637783e-01 3.850651e-01 4.206224e-01 
-2.000000e-01 4.835816e-01 4.711126e-01 3.901426e-01 4.261647e-01 
-1.000000e-01 4.917430e-01 4.785017e-01 3.952353e-01 4.317097e-01 
0 5.000000e-01 4.859437e-01 4.003420e-01 4.372553e-01 
1.000000e-01 5.083526e-01 4.934365e-01 4.054614e-01 4.427996e-01 
2.000000e-01 5.168008e-01 5.009783e-01 4.105922e-01 4.483405e-01 
3.000000e-01 5.253446e-01 5.085666e-01 4.157332e-01 4.538762e-01 
4.000000e-01 5.339839e-01 5.161994e-01 4.208830e-01 4.594047e-01 
5.000000e-01 5.427186e-01 5.238743e-01 4.260404e-01 4.649241e-01 
6.000000e-01 5.515486e-01 5.315888e-01 4.312041e-01 4.704325e-01 
7.000000e-01 5.604737e-01 5.393404e-01 4.363728e-01 4.759281e-01 
8.000000e-01 5.694939e-01 5.471265e-01 4.415452e-01 4.814090e-01 
9.000000e-01 5.786088e-01 5.549443e-01 4.467201e-01 4.868736e-01 
1 5.878183e-01 5.627910e-01 4.518961e-01 4.923199e-01 
1.100000e+00 5.971222e-01 5.706637e-01 4.570720e-01 4.977464e-01 
1.200000e+00 6.065202e-01 5.785593e-01 4.622465e-01 5.031515e-01 
1.300000e+00 6.160120e-01 5.864749e-01 4.674185e-01 5.085334e-01 
1.400000e+00 6.255972e-01 5.944071e-01 4.725866e-01 5.138908e-01 
1.500000e+00 6.352757e-01 6.023527e-01 4.777496e-01 5.192221e-01 
1.600000e+00 6.450470e-01 6.103083e-01 4.829064e-01 5.245259e-01 
1.700000e+00 6.549107e-01 6.182704e-01 4.880557e-01 5.298009e-01 
1.800000e+00 6.648664e-01 6.262356e-01 4.931965e-01 5.350457e-01 
1.900000e+00 6.749138e-01 6.342000e-01 4.983275e-01 5.402592e-01 
2 6.850523e-01 6.421602e-01 5.034476e-01 5.454401e-01 
2.100000e+00 6.952816e-01 6.501121e-01 5.085557e-01 5.505873e-01 
2.200000e+00 7.056011e-01 6.580521e-01 5.136509e-01 5.556999e-01 
2.300000e+00 7.160103e-01 6.659761e-01 5.187319e-01 5.607768e-01 
2.400000e+00 7.265087e-01 6.738802e-01 5.237978e-01 5.658171e-01 
2.500000e+00 7.370958e-01 6.817603e-01 5.288477e-01 5.708199e-01 
2.600000e+00 7.477711e-01 6.896124e-01 5.338806e-01 5.757846e-01 
2.700000e+00 7.585338e-01 6.974323e-01 5.388955e-01 5.807104e-01 
2.800000e+00 7.693835e-01 7.052159e-01 5.438915e-01 5.855966e-01 
2.900000e+00 7.803195e-01 7.129590e-01 5.488679e-01 5.904427e-01 
3 7.913412e-01 7.206576e-01 5.538239e-01 5.952481e-01 
3.100000e+00 8.024479e-01 7.283073e-01 5.587586e-01 6.000124e-01 
3.200000e+00 8.136391e-01 7.359042e-01 5.636713e-01 6.047351e-01 
3.300000e+00 8.249140e-01 7.434440e-01 5.685614e-01 6.094161e-01 
3.400000e+00 8.362719e-01 7.509228e-01 5.734282e-01 6.140548e-01 
3.500000e+00 8.477121e-01 7.583366e-01 5.782712e-01 6.186513e-01 
3.600000e+00 8.592340e-01 7.656813e-01 5.830899e-01 6.232053e-01 
3.700000e+00 8.708368e-01 7.729531e-01 5.878836e-01 6.277167e-01 
3.800000e+00 8.825197e-01 7.801482e-01 5.926521e-01 6.321855e-01 
3.900000e+00 8.942821e-01 7.872629e-01 5.973950e-01 6.366118e-01 
4 9.061231e-01 7.942935e-01 6.021119e-01 6.409957e-01 
4.100000e+00 9.180420e-01 8.012365e-01 6.068027e-01 6.453373e-01 
4.200000e+00 9.300380e-01 8.080882e-01 6.114670e-01 6.496368e-01 
4.300000e+00 9.421104e-01 8.148454e-01 6.161049e-01 6.538947e-01 
4.400000e+00 9.542583e-01 8.215044e-01 6.207162e-01 6.581112e-01 
4.500000e+00 9.664809e-01 8.280621e-01 6.253009e-01 6.622868e-01 
4.600000e+00 9.787775e-01 8.345150e-01 6.298592e-01 6.664219e-01 
4.700000e+00 9.911471e-01 8.408598e-01 6.343911e-01 6.705173e-01 
4.800000e+00 1.003589e+00 8.470931e-01 6.388969e-01 6.745734e-01 
4.900000e+00 1.016103e+00 8.532117e-01 6.433769e-01 6.785911e-01 
5 1.028687e+00 8.592121e-01 6.478313e-01 6.825712e-01 
5.100000e+00 1.041340e+00 8.650911e-01 6.522607e-01 6.865144e-01 
5.200000e+00 1.054063e+00 8.708452e-01 6.566655e-01 6.904219e-01 
5.300000e+00 1.066854e+00 8.764713e-01 6.610463e-01 6.942945e-01 
5.400000e+00 1.079713e+00 8.819660e-01 6.654036e-01 6.981333e-01 
5.500000e+00 1.092637e+00 8.873264e-01 6.697382e-01 7.019396e-01 
5.600000e+00 1.105628e+00 8.925493e-01 6.740508e-01 7.057145e-01 
5.700000e+00 1.118683e+00 8.976321e-01 6.783421e-01 7.094593e-01 
5.800000e+00 1.131802e+00 9.025724e-01 6.826130e-01 7.131754e-01 
5.900000e+00 1.144984e+00 9.073682e-01 6.868644e-01 7.168642e-01 
6 1.158228e+00 9.120177e-01 6.910973e-01 7.205272e-01 
6.100000e+00 1.171534e+00 9.165200e-01 6.953125e-01 7.241658e-01 
6.200000e+00 1.184900e+00 9.208744e-01 6.995111e-01 7.277817e-01 
6.300000e+00 1.198326e+00 9.250811e-01 7.036942e-01 7.313764e-01 
6.400000e+00 1.211810e+00 9.291407e-01 7.078626e-01 7.349516e-01 
6.500000e+00 1.225353e+00 9.330544e-01 7.120176e-01 7.385088e-01 
6.600000e+00 1.238953e+00 9.368241e-01 7.161600e-01 7.420498e-01 
6.700000e+00 1.252609e+00 9.404523e-01 7.202911e-01 7.455762e-01 
6.800000e+00 1.266321e+00 9.439416e-01 7.244117e-01 7.490896e-01 
6.900000e+00 1.280087e+00 9.472953e-01 7.285229e-01 7.525916e-01 
7 1.293907e+00 9.505165e-01 7.326258e-01 7.560840e-01 
7.100000e+00 1.307780e+00 9.536086e-01 7.367211e-01 7.595682e-01 
7.200000e+00 1.321706e+00 9.565748e-01 7.408098e-01 7.630458e-01 
7.300000e+00 1.335683e+00 9.594180e-01 7.448927e-01 7.665182e-01 
7.400000e+00 1.349710e+00 9.621407e-01 7.489706e-01 7.699869e-01 
7.500000e+00 1.363787e+00 9.647451e-01 7.530442e-01 7.734532e-01 
7.600000e+00 1.377914e+00 9.672325e-01 7.571141e-01 7.769183e-01 
7.700000e+00 1.392088e+00 9.696039e-01 7.611808e-01 7.803834e-01 
7.800000e+00 1.406310e+00 9.718599e-01 7.652448e-01 7.838495e-01 
7.900000e+00 1.420579e+00 9.740006e-01 7.693064e-01 7.873176e-01 
8 1.434894e+00 9.760257e-01 7.733659e-01 7.907884e-01 
8.100000e+00 1.449253e+00 9.779354e-01 7.774233e-01 7.942628e-01 
8.200000e+00 1.463658e+00 9.797298e-01 7.814787e-01 7.977413e-01 
8.300000e+00 1.478105e+00 9.814096e-01 7.855321e-01 8.012243e-01 
8.400000e+00 1.492596e+00 9.829763e-01 7.895831e-01 8.047121e-01 
8.500000e+00 1.507129e+00 9.844324e-01 7.936316e-01 8.082050e-01 
8.600000e+00 1.521704e+00 9.857813e-01 7.976770e-01 8.117029e-01 
8.700000e+00 1.536319e+00 9.870276e-01 8.017188e-01 8.152058e-01 
8.800000e+00 1.550974e+00 9.881766e-01 8.057564e-01 8.187135e-01 
8.900000e+00 1.565669e+00 9.892347e-01 8.097889e-01 8.222254e-01 
9 1.580402e+00 9.902088e-01 8.138155e-01 8.257412e-01 
9.100000e+00 1.595174e+00 9.911061e-01 8.178351e-01 8.292602e-01 
9.200000e+00 1.609982e+00 9.919338e-01 8.218467e-01 8.327816e-01 
9.300000e+00 1.624827e+00 9.926987e-01 8.258490e-01 8.363045e-01 
9.400000e+00 1.639709e+00 9.934071e-01 8.298408e-01 8.398279e-01 
9.500000e+00 1.654625e+00 9.940645e-01 8.338207e-01 8.433506e-01 
9.600000e+00 1.669576e+00 9.946754e-01 8.377871e-01 8.468714e-01 
9.700000e+00 1.684562e+00 9.952432e-01 8.417386e-01 8.503890e-01 
9.800000e+00 1.699580e+00 9.957703e-01 8.456736e-01 8.539019e-01 
9.900000e+00 1.714632e+00 9.962578e-01 8.495902e-01 8.574085e-01 
10 1.729716e+00 9.967064e-01 8.534868e-01 8.609072e-01 

